The onset time of Fermi's golden rule

Fermi's golden rule describes the decay dynamics of unstable quantum systems coupled to a reservoir, and predicts a linear decay in time. Although it arises at relatively short times, the Fermi regime does not take hold in the earliest stages of the quantum dynamics. The standard criterion in the literature for the onset time of the Fermi regime is $t_F\sim1/\Delta\omega$, with $\Delta\omega$ the frequency interval around the resonant transition frequency $\omega_0$ of the system, over which the coupling to the reservoir does not vary appreciably. In this work, this criterion is shown to be inappropriate in general for broadband reservoirs, where the reservoir coupling spectrum takes the form $R\left(\omega\right)\propto\omega^\eta$, and for which it is found that for $\eta>1$, the onset time of the Fermi regime is given by $t_F\propto\left(\omega_{\mathrm{X}}/\omega_0\right)^{\eta-1}\times1/\omega_0$ where $\omega_{\mathrm{X}}$ is the high-frequency cutoff of the reservoir. Therefore, the onset of the Fermi regime can take place at times orders of magnitude larger than those predicted by the standard criterion. This phenomenon is shown to be related to the excitation of the off-resonant frequencies of the reservoir at short times. For broadband reservoirs with $\eta\leq1$, and for narrowband reservoirs, it is shown that the standard criterion is correct. Our findings revisit the conditions of applicability of Fermi's golden rule and improve our understanding of the dynamics of unstable quantum systems.

==> Justif+Referees.txt <==
JUSTIFICATION:

The standard criterion for the onset time of Fermi's linear decay regime in quantum dynamics is shown to be inappropriate in a large number of cases. Namely, for simple systems that interact with broadband reservoirs with a coupling spectrum that is superlinear in the reservoir frequency, the onset of the Fermi regime is shown to take place at times that can be orders of magnitude larger than predicted by the standard criterion. That standard criterion, obtained by (incorrectly, in many cases) neglecting the off-resonant frequencies of the reservoir, is given in most textbooks and has remained unchallenged in the literature so far.

(102 words)


REFEREE SUGGESTIONS (we need four):

P. Facchi
E. Karpov
A. G. Kofman
G. Kurizki
____

H. Nakazato
É. Brainis
A. Matzkin

